Optimal Complexity and Certification of Bregman First-Order Methods

We provide a lower bound showing that the $O(1/k)$ convergence rate of the NoLips method (a.k.a. Bregman Gradient) is optimal for the class of functions satisfying the $h$-smoothness assumption. This assumption, also known as relative smoothness, appeared in the recent developments around the Bregman Gradient method, where acceleration remained an open issue. On the way, we show how to constructively obtain the corresponding worst-case functions by extending the computer-assisted performance estimation framework of Drori and Teboulle (Mathematical Programming, 2014) to Bregman first-order methods, and to handle the classes of differentiable and strictly convex functions.

==> Data/IGA.dat <==
N	theory	pep_iga	
1.0000e+00	4.0000e+00	2.7655e-01	
2.0000e+00	1.0000e+00	1.7396e-01	
3.0000e+00	4.4444e-01	1.1964e-01	
5.0000e+00	1.6000e-01	6.6741e-02	
8.0000e+00	6.2500e-02	3.4791e-02	
1.0000e+01	4.0000e-02	2.4703e-02	
1.5000e+01	1.7778e-02	1.2694e-02	
2.0000e+01	1.0000e-02	7.7029e-03	
3.0000e+01	4.4444e-03	3.7039e-03	
5.0000e+01	1.6000e-03	1.4230e-03	


==> Data/NoLips.dat <==
k	WC_FUNC	WC_GRAD	WC_MINGRAD	
2.0000e+00	5.0000e-01	1.0000e+00	1.0000e+00	
3.0000e+00	3.3333e-01	5.0000e-01	3.3333e-01	
4.0000e+00	2.5000e-01	3.3333e-01	1.6667e-01	
5.0000e+00	2.0000e-01	2.5000e-01	1.0000e-01	
6.0000e+00	1.6667e-01	2.0000e-01	6.6667e-02	
7.0000e+00	1.4286e-01	1.6667e-01	4.7619e-02	
8.0000e+00	1.2500e-01	1.4286e-01	3.5714e-02	
9.0000e+00	1.1111e-01	1.2500e-01	2.7778e-02	
1.0000e+01	1.0000e-01	1.1111e-01	2.2222e-02	
1.2000e+01	8.3333e-02	9.0909e-02	1.5152e-02	
1.4000e+01	7.1429e-02	7.6923e-02	1.0989e-02	
1.6000e+01	6.2500e-02	6.6667e-02	8.3333e-03	
1.8000e+01	5.5556e-02	5.8823e-02	6.5359e-03	
2.0000e+01	5.0000e-02	5.2631e-02	5.2632e-03	
3.0000e+01	3.3333e-02	3.4483e-02	2.2989e-03	
4.0000e+01	2.5000e-02	2.5641e-02	1.2821e-03	
5.0000e+01	2.0000e-02	2.0408e-02	8.1633e-04	


==> Data/NoLips_2.dat <==
k	WC_FUNC	WC_GRAD	WC_MINGRAD	
1.0000e+00	1	NaN	NaN
2.0000e+00	5.0000e-01	1.0000e+00	1.0000e+00	
3.0000e+00	3.3333e-01	5.0000e-01	3.3333e-01	
4.0000e+00	2.5000e-01	3.3333e-01	1.6667e-01	
5.0000e+00	2.0000e-01	2.5000e-01	1.0000e-01	
6.0000e+00	1.6667e-01	2.0000e-01	6.6667e-02	
7.0000e+00	1.4286e-01	1.6667e-01	4.7619e-02	
8.0000e+00	1.2500e-01	1.4286e-01	3.5714e-02	
9.0000e+00	1.1111e-01	1.2500e-01	2.7778e-02	
1.0000e+01	1.0000e-01	1.1111e-01	2.2222e-02	
1.2000e+01	8.3333e-02	9.0909e-02	1.5152e-02	
1.4000e+01	7.1429e-02	7.6923e-02	1.0989e-02	
1.6000e+01	6.2500e-02	6.6667e-02	8.3333e-03	
1.8000e+01	5.5556e-02	5.8823e-02	6.5359e-03	
2.0000e+01	5.0000e-02	5.2631e-02	5.2632e-03	
3.0000e+01	3.3333e-02	3.4483e-02	2.2989e-03	
4.0000e+01	2.5000e-02	2.5641e-02	1.2821e-03	
5.0000e+01	2.0000e-02	2.0408e-02	8.1633e-04	

